Integrated conversion and photodetection of virtual photons in an ultrastrongly coupled superconducting quantum circuit

The ground-state of an artificial atom ultrastrongly coupled to quantized modes is entangled and contains an arbitrary number of virtual photons. The problem of their detection has been raised since the very birth of the field but despite the theoretical efforts still awaits experimental demonstration. Recently experimental problems have been addressed in detail showing that they can be overcome by combining an unconventional design of the artificial atom with advanced coherent control. In this work we study a simple scheme of control-integrated continuous measurement which makes remarkably favourable the tradeoff between measurement efficiency and backaction showing that the unambiguous detection of virtual photons can be achieved within state-of-the art quantum technologies.

==> read.me.txt <==
%                                                                read.me
% LaTeX class for The European Physical Journal Special Topics
% read-me file
%                                                 (c) Springer-Verlag HD
%-----------------------------------------------------------------------


This directory contains the LaTeX2e support for the
journal "The European Physical Journal Special Topics"


CONTENTS

  read.me        This file
  svjour.cls     Core document class file for Springer journals
  usrguide.pdf   Main User's Guide (PDF)
  svepjST.clo Class option file for The European Physical Journal
  epjST.*     User's Guide for The European Physical Journal Special Topics (PDF)
  template.tex   A fill-in-form for a standard article with usage comments


INSTALLATION

Copy svjour.cls and svepjST.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview
and then the "User's Guide for The European Physical Journal" for special
instructions concerning this journal. Alternatively to reading the
entire documentation, it is also possible to proceed by merely filling
out the template and then looking up additional commands as needed.

